An Explicit Mapped Tent Pitching Scheme for Maxwell Equations

We present a new numerical method for solving time dependent Maxwell equations, which is also suitable for general linear hyperbolic equations. It is based on an unstructured partitioning of the spacetime domain into tent-shaped regions that respect causality. Provided that an approximate solution is available at the tent bottom, the equation can be locally evolved up to the top of the tent. By mapping tents to a domain which is a tensor product of a spatial domain with a time interval, it is possible to construct a fully explicit scheme that advances the solution through unstructured meshes. This work highlights a difficulty that arises when standard explicit Runge Kutta schemes are used in this context and proposes an alternative structure-aware Taylor time-stepping technique. Thus explicit methods are constructed that allow variable time steps and local refinements without compromising high order accuracy in space and time. These Mapped Tent Pitching (MTP) schemes lead to highly parallel algorithms, which utilize modern computer architectures extremely well.

==> table_err_wave2d_rk4.dat <==
# wave [0,pi]x[0,pi], 1 period standing wave, wavespeed=4, rk4 with m=p^2 steps per tent
# time slab height divided by 2 for each refinement
# p=1 without reduced time slab height
p1_ndof         p1_l2error      p1_rate		p2_ndof 	p2_l2error      p2_rate         p3_ndof         p3_l2error      p3_rate         p4_ndof         p4_l2error      p4_rate
108             1.1360e-01      -       	216     	7.8234e-03      -               360             8.7982e-04      -               540             6.4429e-05      -
432             3.3604e-02      1.76		864     	1.5307e-03      2.35            1440            7.3008e-05      3.59            2160            3.6398e-06      4.15
1728            8.9899e-03      1.90		3456    	1.9372e-04      2.98            5760            5.0475e-06      3.85            8640            3.6648e-07      3.31
6912            2.6346e-03      1.77		13824   	2.6769e-05	2.86            23040           1.1160e-06      2.18            34560           1.8916e-07      0.95
27648           9.8110e-04      1.43		55296   	6.9399e-06	1.95            92160           5.8466e-07      0.93            138240          1.0317e-07      0.87
110592          4.3447e-04      1.18		221184  	3.2698e-06	1.09            368640          3.0498e-07      0.94            552960          5.3913e-08      0.94
442368          2.1290e-04      1.03		884736  	1.6521e-06	0.98            1474560         1.5571e-07      0.97            2211840         2.7550e-08      0.97
1769472         7.9011e-05      1.43		3538944 	8.2890e-07	1.00            5898240         7.8667e-08      0.99            8847360         1.3936e-08      0.98

==> table_err_wave2d_taylor_1.dat <==
# wave [0,pi]x[0,pi], 1 period standing wave, wavespeed=4, taylor method with q=p+1 stages, m=2*p steps per tent
# time slab height divided by 2 for each refinement
p1_ndof         p1_l2error      p1_rate		p2_ndof 	p2_l2error      p2_rate         p3_ndof         p3_l2error      p3_rate         p4_ndof         p4_l2error      p4_rate    
108             1.1947e-01      -   		216     	7.8131e-03      -               360             8.7995e-04      -               540             6.4307e-05      -   
432             3.1760e-02      1.91		864     	1.5274e-03      2.35            1440            7.2753e-05      3.60            2160            3.5697e-06      4.17
1728            7.4673e-03      2.09		3456    	1.9219e-04      2.99            5760            4.6258e-06      3.98            8640            1.1202e-07      4.99
6912            1.8273e-03      2.03		13824   	2.4073e-05      3.00            23040           2.8818e-07      4.00            34560           3.5322e-09      4.99
27648           4.5521e-04      2.01		55296   	2.9771e-06      3.02            92160           1.7907e-08      4.01            138240          1.0951e-10      5.01
110592          1.1367e-04      2.00		221184  	3.7112e-07      3.00            368640          1.1137e-09      4.01            552960          3.4427e-12      4.99
442368          2.8422e-05      2.00		884736  	4.6310e-08      3.00            1474560         6.9603e-11      4.00            2211840         3.3257e-13      3.37
1769472         7.1113e-06      2.00		3538944 	5.7906e-09      3.00            5898240         4.3687e-12      3.99            8847360         3.0913e-13      0.11
